ESPNetv2: A Light-weight, Power Efficient, and General Purpose Convolutional Neural Network

We introduce a light-weight, power efficient, and general purpose convolutional neural network, ESPNetv2, for modeling visual and sequential data. Our network uses group point-wise and depth-wise dilated separable convolutions to learn representations from a large effective receptive field with fewer FLOPs and parameters. The performance of our network is evaluated on four different tasks: (1) object classification, (2) semantic segmentation, (3) object detection, and (4) language modeling. Experiments on these tasks, including image classification on the ImageNet and language modeling on the PenTree bank dataset, demonstrate the superior performance of our method over the state-of-the-art methods. Our network outperforms ESPNet by 4-5% and has 2-4x fewer FLOPs on the PASCAL VOC and the Cityscapes dataset. Compared to YOLOv2 on the MS-COCO object detection, ESPNetv2 delivers 4.4% higher accuracy with 6x fewer FLOPs. Our experiments show that ESPNetv2 is much more power efficient than existing state-of-the-art efficient methods including ShuffleNets and MobileNets. Our code is open-source and available at https://github.com/sacmehta/ESPNetv2

==> tikz/eesp_back.tikz <==

\tikzset{>=triangle 45}
\newcommand\lw{0.5mm}

\newcommand{\esp}{
  \begin{tikzpicture}[
block/.style={
inner sep=8,outer sep=0,
align=center,rounded corners, line width=\lw,
font=\Huge}]

	\node[circle, draw, minimum size=1.5cm, line width=\lw, fill=start] (x) {\quad};
    \node[circle, fill=white, right=10.5cm of x] (dummy1) {\quad};
    \node[block, draw, fill=c4, below=1cm of x.south, label=above right:{\Huge$(M, d, 1)$}] (xDot) {$\text{Conv-1}$};

    \node[block,draw, fill=c5, below=2cm of xDot, label=above right:{\Huge$(d, d, 3)$}] (x11) {$\text{DConv-3}$};
    \node[block, right=0.7cm of x11] (xDot1) {\Huge $\cdots$};
    \node[block,draw, fill=c5, left=0.7cm of x11, label=above right:{\Huge$(d, d, 2)$}] (x21) {$\text{DConv-3}$};
    \node[block,draw, fill=c5, left=0.7cm of x21, label=above right:{\Huge$(d, d, 1)$}] (x41) {$\text{DConv-3}$};
    \node[block,draw, fill=c5,  right=0.7cm of xDot1, label=above right:{\Huge$(d, d, K)$}] (x31) {$\text{DConv-3}$};
    
    \node[fill=white, below left=0.25cm of x41,align=center,line width=\lw] (dumx41a) {};
    \node[fill=white, below=4cm of dumx41a,align=center,line width=\lw] (dumx41) {};
    \draw [decorate,decoration={brace,amplitude=15pt,mirror,raise=4pt},yshift=2pt]
(dumx41a) -- (dumx41) node [black,midway,xshift=-1.5cm, rotate=90] {\Huge \textbf{HFF}};
    
    \node[block,draw, fill=c3, below=1cm of x21] (dum0) {\Huge Add};
    \node[block,draw, fill=c3, below=2cm of x11] (dum1) {\Huge Add};
    \node[block,draw, fill=c3, below=3cm of x31] (dum2) {\Huge Add};

    
    \draw[thick, ->, line width=\lw] (x41.south) -- (dum0.north);
    \draw[thick, ->, line width=\lw] (x21.south) -- (dum0);
    \draw[thick, ->, line width=\lw] (x11.south) -- (dum1.north);
    \draw[thick, ->, line width=\lw] (dum0) -- (dum1);
    \draw[dashed, thick, ->, line width=\lw] (dum1) -- (dum2);
    \draw[thick, ->, line width=\lw] (x31.south) -- (dum2.north);
    %\draw[thick, ->, line width=\lw] (dum2) -- (dum3);
    %\draw[thick, ->, line width=\lw] (x51.south) -- (dum3.north);
 
    \node[block,draw, fill=c3, below=5cm of x11] (sum1) {\Huge Concatenate};
    
    
    \node[block,draw, fill=c3, below=1cm of sum1] (sum2) {\Huge Add};
    
    \node[circle, draw, minimum size=1.5cm, fill=start, below=1cm of sum2] (y) {\quad};
    
    \draw[thick, ->, line width=\lw] (x.south) -- (xDot);
    
    \draw[thick, ->, line width=\lw] (xDot.south) -- (x11);
    \draw[thick, ->, line width=\lw] (xDot.south west) -| (x21.north);
    \draw[thick, ->, line width=\lw] (xDot.east) -| (x31.north);
    \draw[thick, ->, line width=\lw] (xDot.west) -| (x41.north);
    %\draw[thick, ->, line width=\lw] (xDot.south) -- (x51.north);
    
    \draw[thick, ->, line width=\lw] (x41.south) |- (sum1);
    \draw[thick, ->, line width=\lw] (dum0.south) -- (sum1);
    \draw[thick, ->, line width=\lw] (dum1.south) -- (sum1);
    \draw[thick, ->, line width=\lw] (dum2.south) |- (sum1);
    
    \draw[thick, ->, line width=\lw] (sum1) -- (sum2);
    
    \draw[thick, --, line width=\lw] (x.east) -- (dummy1.center);
    \draw[thick, ->, line width=\lw] (dummy1.center) |- (sum2);
    \draw[thick, ->, line width=\lw] (sum2) -- (y.north);
 \end{tikzpicture}
}


\newcommand{\esppA}{
  \begin{tikzpicture}[
block/.style={
inner sep=8,outer sep=0,
align=center,rounded corners, line width=\lw,
font=\Huge}]

	\node[circle, draw, minimum size=1.5cm, line width=\lw, fill=start] (x) {\quad};
    \node[circle, fill=white, right=10.5cm of x] (dummy1) {\quad};
    \node[block, draw, fill=c1, below=1cm of x.south, label=above right:{\Huge$(M, d, 1)$}] (xDot) {$\text{GConv-1}$};

    \node[block,draw, fill=c2, below=2cm of xDot, label=above right:{\Huge$(d, d, 3)$}] (x11) {$\text{DDConv-3}$};
    \node[block, right=0.7cm of x11] (xDot1) {\Huge $\cdots$};
    \node[block,draw, fill=c2, left=0.7cm of x11, label=above right:{\Huge$(d, d, 2)$}] (x21) {$\text{DDConv-3}$};
    \node[block,draw, fill=c2, left=0.7cm of x21, label=above right:{\Huge$(d, d, 1)$}] (x41) {$\text{DDConv-3}$};
    \node[block,draw, fill=c2,  right=0.7cm of xDot1, label=above right:{\Huge$(d, d, K)$}] (x31) {$\text{DDConv-3}$};
    
    \node[fill=white, below left=0.25cm of x41,align=center,line width=\lw] (dumx41a) {};
    \node[fill=white, below=4cm of dumx41a,align=center,line width=\lw] (dumx41) {};
    \draw [decorate,decoration={brace,amplitude=15pt,mirror,raise=4pt},yshift=2pt]
(dumx41a) -- (dumx41) node [black,midway,xshift=-1.5cm, rotate=90] {\Huge \textbf{HFF}};
    
    \node[block,draw, fill=c3, below=1cm of x21] (dum0) {\Huge Add};
    \node[block,draw, fill=c3, below=2cm of x11] (dum1) {\Huge Add};
    \node[block,draw, fill=c3, below=3cm of x31] (dum2) {\Huge Add};

    \node[block,draw, fill=c4, below=5cm of x41, label=above right:{\Huge$(d, d, 1)$}] (conv0) {\Huge Conv-1};
    \node[block,draw, fill=c4, below=3cm of dum0, label=above right:{\Huge$(d, d, 1)$}] (conv1) {\Huge Conv-1};
    \node[block,draw, fill=c4, below=2cm of dum1, label=above right:{\Huge$(d, d, 1)$}] (conv2) {\Huge Conv-1};
    \node[block,draw, fill=c4, below=1cm of dum2, label=above right:{\Huge$(d, d, 1)$}] (conv3) {\Huge Conv-1};

    
    \draw[thick, ->, line width=\lw] (x41.south) -- (dum0.north);
    \draw[thick, ->, line width=\lw] (x21.south) -- (dum0);
    \draw[thick, ->, line width=\lw] (x11.south) -- (dum1.north);
    \draw[thick, ->, line width=\lw] (dum0) -- (dum1);
    \draw[dashed, thick, ->, line width=\lw] (dum1) -- (dum2);
    \draw[thick, ->, line width=\lw] (x31.south) -- (dum2.north);
    %\draw[thick, ->, line width=\lw] (dum2) -- (dum3);
    %\draw[thick, ->, line width=\lw] (x51.south) -- (dum3.north);
 
    \node[block,draw, fill=c3, below=8cm of x11] (sum1) {\Huge Concatenate};
    
    
    \node[block,draw, fill=c3, below=1cm of sum1] (sum2) {\Huge Add};
    
    \node[circle, draw, minimum size=1.5cm, fill=start, below=1cm of sum2] (y) {\quad};
    
    \draw[thick, ->, line width=\lw] (x.south) -- (xDot);
    
    \draw[thick, ->, line width=\lw] (xDot.south) -- (x11);
    \draw[thick, ->, line width=\lw] (xDot.south west) -| (x21.north);
    \draw[thick, ->, line width=\lw] (xDot.east) -| (x31.north);
    \draw[thick, ->, line width=\lw] (xDot.west) -| (x41.north);
    %\draw[thick, ->, line width=\lw] (xDot.south) -- (x51.north);
    
    \draw[thick, ->, line width=\lw] (x41.south) -| (conv0);
    \draw[thick, ->, line width=\lw] (dum0.south) -- (conv1);
    \draw[thick, ->, line width=\lw] (dum1.south) -- (conv2);
    \draw[thick, ->, line width=\lw] (dum2.south) -| (conv3);

    \draw[thick, ->, line width=\lw] (conv0) |- (sum1);
    \draw[thick, ->, line width=\lw] (conv1)-- (sum1);
    \draw[thick, ->, line width=\lw] (conv2)-- (sum1);
    \draw[thick, ->, line width=\lw] (conv3) |- (sum1);
    
    \draw[thick, ->, line width=\lw] (sum1) -- (sum2);
    
    \draw[thick, --, line width=\lw] (x.east) -- (dummy1.center);
    \draw[thick, ->, line width=\lw] (dummy1.center) |- (sum2);
    \draw[thick, ->, line width=\lw] (sum2) -- (y.north);
 \end{tikzpicture}
}


\newcommand{\espp}{
  \begin{tikzpicture}[
block/.style={
inner sep=8,outer sep=0,
align=center,rounded corners, line width=\lw,
font=\Huge}]

	\node[circle, draw, minimum size=1.5cm, line width=\lw, fill=start] (x) {\quad};
    \node[circle, fill=white, right=10.5cm of x] (dummy1) {\quad};
    \node[block, draw, fill=c1, below=1cm of x.south, label=above right:{\Huge$(M, d, 1)$}] (xDot) {$\text{GConv-1}$};

    \node[block,draw, fill=c2, below=2cm of xDot, label=above right:{\Huge$(d, d, 3)$}] (x11) {$\text{DDConv-3}$};
    \node[block, right=0.7cm of x11] (xDot1) {\Huge $\cdots$};
    \node[block,draw, fill=c2, left=0.7cm of x11, label=above right:{\Huge$(d, d, 2)$}] (x21) {$\text{DDConv-3}$};
    \node[block,draw, fill=c2, left=0.7cm of x21, label=above right:{\Huge$(d, d, 1)$}] (x41) {$\text{DDConv-3}$};
    \node[block,draw, fill=c2,  right=0.7cm of xDot1, label=above right:{\Huge$(d, d, K)$}] (x31) {$\text{DDConv-3}$};
    
    \node[fill=white, below left=0.25cm of x41,align=center,line width=\lw] (dumx41a) {};
    \node[fill=white, below=4cm of dumx41a,align=center,line width=\lw] (dumx41) {};
    \draw [decorate,decoration={brace,amplitude=15pt,mirror,raise=4pt},yshift=2pt]
(dumx41a) -- (dumx41) node [black,midway,xshift=-1.5cm, rotate=90] {\Huge \textbf{HFF}};
    
    \node[block,draw, fill=c3, below=1cm of x21] (dum0) {\Huge Add};
    \node[block,draw, fill=c3, below=2cm of x11] (dum1) {\Huge Add};
    \node[block,draw, fill=c3, below=3cm of x31] (dum2) {\Huge Add};
    
    \draw[thick, ->, line width=\lw] (x41.south) -- (dum0.north);
    \draw[thick, ->, line width=\lw] (x21.south) -- (dum0);
    \draw[thick, ->, line width=\lw] (x11.south) -- (dum1.north);
    \draw[thick, ->, line width=\lw] (dum0) -- (dum1);
    \draw[dashed, thick, ->, line width=\lw] (dum1) -- (dum2);
    \draw[thick, ->, line width=\lw] (x31.south) -- (dum2.north);
    %\draw[thick, ->, line width=\lw] (dum2) -- (dum3);
    %\draw[thick, ->, line width=\lw] (x51.south) -- (dum3.north);
 
    \node[block,draw, fill=c3, below=5cm of x11] (sum1) {\Huge Concatenate};

    \node[block,draw, fill=c1, minimum size=0.1cm, below=1.5cm of sum1, line width=\lw, label=above right:{\Huge$(N, N, 1)$}] (gOut) {$\text{GConv-1}$};
    
    
    \node[block,draw, fill=c3, below=1cm of gOut] (sum2) {\Huge Add};
    
    \node[circle, draw, minimum size=1.5cm, fill=start, below=1cm of sum2] (y) {\quad};
    
    \draw[thick, ->, line width=\lw] (x.south) -- (xDot);
    
    \draw[thick, ->, line width=\lw] (xDot.south) -- (x11);
    \draw[thick, ->, line width=\lw] (xDot.south west) -| (x21.north);
    \draw[thick, ->, line width=\lw] (xDot.east) -| (x31.north);
    \draw[thick, ->, line width=\lw] (xDot.west) -| (x41.north);
    %\draw[thick, ->, line width=\lw] (xDot.south) -- (x51.north);
    
    \draw[thick, ->, line width=\lw] (x41.south) |- (sum1);
    \draw[thick, ->, line width=\lw] (dum0.south) -- (sum1);
    \draw[thick, ->, line width=\lw] (dum1.south) -- (sum1);
    \draw[thick, ->, line width=\lw] (dum2.south) |- (sum1);
    
    \draw[thick, ->, line width=\lw] (sum1) -- (gOut);
    \draw[thick, ->, line width=\lw] (gOut) -- (sum2);
    
    \draw[thick, --, line width=\lw] (x.east) -- (dummy1.center);
    \draw[thick, ->, line width=\lw] (dummy1.center) |- (sum2);
    \draw[thick, ->, line width=\lw] (sum2) -- (y.north);
    
    
 \end{tikzpicture}
}

\newcommand{\esppdA}{
  \begin{tikzpicture}[
block/.style={
inner sep=8,outer sep=0,
align=center,rounded corners, line width=\lw,
font=\Huge}]

	\node[circle, draw, minimum size=1.5cm, line width=\lw, fill=start] (x) {\quad};
\node[above=2cm of x] (img) {\includegraphics[width=140px, height=100px]{tikz/example.jpg}};

    \draw[thick, dashed, ->, line width=\lw] (img) -- (x);

    \node[circle, fill=white, right=11cm of x] (dummy1) {\quad};
    \node[block, draw, fill=c1, below=1cm of x.south, label=above right:{\Huge$(M, d, 1)$}] (xDot) {$\text{GConv-1}$};

    \node[block,draw, fill=c2, below=2cm of xDot, label=above right:{\Huge$(d, d, 3)$}] (x11) {$\text{DDConv-3}$\\(stride=2)};
    \node[block, right=0.7cm of x11] (xDot1) {\Huge $\cdots$};
    \node[block,draw, fill=c2, left=0.7cm of x11, label=above right:{\Huge$(d, d, 2)$}] (x21) {$\text{DDConv-3}$\\(stride=2)};
    \node[block,draw, fill=c2, left=0.7cm of x21, label=above right:{\Huge$(d, d, 1)$}] (x41) {$\text{DDConv-3}$\\(stride=2)};
    \node[block,draw, fill=c2,  right=0.7cm of xDot1, label=above right:{\Huge$(d, d, K)$}] (x31) {$\text{DDConv-3}$\\(stride=2)};
    
    \node[fill=white, below left=0.25cm of x41,align=center,line width=\lw] (dumx41a) {};
    \node[fill=white, below=4cm of dumx41a,align=center,line width=\lw] (dumx41) {};
    \draw [decorate,decoration={brace,amplitude=15pt,mirror,raise=4pt},yshift=2pt]
(dumx41a) -- (dumx41) node [black,midway,xshift=-1.5cm, rotate=90] {\Huge \textbf{HFF}};
    
    \node[block,draw, fill=c3, below=1cm of x21] (dum0) {\Huge Add};
    \node[block,draw, fill=c3, below=2cm of x11] (dum1) {\Huge Add};
    \node[block,draw, fill=c3, below=3cm of x31] (dum2) {\Huge Add};
    
    \draw[thick, ->, line width=\lw] (x41.south) -- (dum0.north);
    \draw[thick, ->, line width=\lw] (x21.south) -- (dum0);
    \draw[thick, ->, line width=\lw] (x11.south) -- (dum1.north);
    \draw[thick, ->, line width=\lw] (dum0) -- (dum1);
    \draw[dashed, thick, ->, line width=\lw] (dum1) -- (dum2);
    \draw[thick, ->, line width=\lw] (x31.south) -- (dum2.north);
    %\draw[thick, ->, line width=\lw] (dum2) -- (dum3);
    %\draw[thick, ->, line width=\lw] (x51.south) -- (dum3.north);
 
    \node[block,draw, fill=c3, below=5cm of x11] (sum1) {\Huge Concatenate};

    \node[block,draw, fill=c1, minimum size=0.1cm, below=1.5cm of sum1, line width=\lw, label=above right:{\Huge$(N, N, 1)$}] (gOut) {$\text{GConv-1}$};
    
    
    \node[block,draw, fill=c3, below=1cm of gOut] (sum2) {\Huge Concatenate};
    \node[block,draw, fill=c3, right=2cm of sum2] (avg) {\Huge $3\times3$ Avg. Pool \\(stride=2)};
    
    \node[circle, draw, minimum size=1.5cm, fill=start, below=1cm of sum2] (y) {\quad};
    
    \draw[thick, ->, line width=\lw] (x.south) -- (xDot);
    
    \draw[thick, ->, line width=\lw] (xDot.south) -- (x11);
    \draw[thick, ->, line width=\lw] (xDot.south west) -| (x21.north);
    \draw[thick, ->, line width=\lw] (xDot.east) -| (x31.north);
    \draw[thick, ->, line width=\lw] (xDot.west) -| (x41.north);
    %\draw[thick, ->, line width=\lw] (xDot.south) -- (x51.north);
    
    \draw[thick, ->, line width=\lw] (x41.south) |- (sum1);
    \draw[thick, ->, line width=\lw] (dum0.south) -- (sum1);
    \draw[thick, ->, line width=\lw] (dum1.south) -- (sum1);
    \draw[thick, ->, line width=\lw] (dum2.south) |- (sum1);
    
    \draw[thick, ->, line width=\lw] (sum1) -- (gOut);
    \draw[thick, ->, line width=\lw] (gOut) -- (sum2);
    
    \draw[thick, --, line width=\lw] (x.east) -- (dummy1.center);
    \draw[thick, ->, line width=\lw] (dummy1.center) |- (avg);
    \draw[thick, ->, line width=\lw] (avg) -- (sum2);
    \draw[thick, ->, line width=\lw] (sum2) -- (y.north);
    
    
 \end{tikzpicture}
}

\newcommand{\esppd}{
  \begin{tikzpicture}[
block/.style={
inner sep=8,outer sep=0,
align=center,rounded corners, line width=\lw,
font=\Huge}]

	\node[circle, draw, minimum size=1.5cm, line width=\lw, fill=start] (x) {\quad};
\node[circle, fill=white, right=11cm of x] (dummy1) {\quad};
    \node[above=2cm of x] (img) {\includegraphics[width=140px, height=100px]{tikz/example.jpg}};
    
    \draw[thick, dashed, ->, line width=\lw] (img) -- (x);

    
    \node[block, draw, fill=c1, below=1cm of x.south, label=above right:{\Huge$(M, d, 1)$}] (xDot) {$\text{GConv-1}$};

    \node[block,draw, fill=c2, below=2cm of xDot, label=above right:{\Huge$(d, d, 3)$}] (x11) {$\text{DDConv-3}$\\(stride=2)};
    \node[block, right=0.7cm of x11] (xDot1) {\Huge $\cdots$};
    \node[block,draw, fill=c2, left=0.7cm of x11, label=above right:{\Huge$(d, d, 2)$}] (x21) {$\text{DDConv-3}$\\(stride=2)};
    \node[block,draw, fill=c2, left=0.7cm of x21, label=above right:{\Huge$(d, d, 1)$}] (x41) {$\text{DDConv-3}$\\(stride=2)};
    \node[block,draw, fill=c2,  right=0.7cm of xDot1, label=above right:{\Huge$(d, d, K)$}] (x31) {$\text{DDConv-3}$\\(stride=2)};
    
    \node[fill=white, below left=0.25cm of x41,align=center,line width=\lw] (dumx41a) {};
    \node[fill=white, below=4cm of dumx41a,align=center,line width=\lw] (dumx41) {};
    \draw [decorate,decoration={brace,amplitude=15pt,mirror,raise=4pt},yshift=2pt]
(dumx41a) -- (dumx41) node [black,midway,xshift=-1.5cm, rotate=90] {\Huge \textbf{HFF}};
    
    \node[block,draw, fill=c3, below=1cm of x21] (dum0) {\Huge Add};
    \node[block,draw, fill=c3, below=2cm of x11] (dum1) {\Huge Add};
    \node[block,draw, fill=c3, below=3cm of x31] (dum2) {\Huge Add};
    
    \draw[thick, ->, line width=\lw] (x41.south) -- (dum0.north);
    \draw[thick, ->, line width=\lw] (x21.south) -- (dum0);
    \draw[thick, ->, line width=\lw] (x11.south) -- (dum1.north);
    \draw[thick, ->, line width=\lw] (dum0) -- (dum1);
    \draw[dashed, thick, ->, line width=\lw] (dum1) -- (dum2);
    \draw[thick, ->, line width=\lw] (x31.south) -- (dum2.north);
    %\draw[thick, ->, line width=\lw] (dum2) -- (dum3);
    %\draw[thick, ->, line width=\lw] (x51.south) -- (dum3.north);
 
    \node[block,draw, fill=c3, below=5cm of x11] (sum1) {\Huge Concatenate};

    \node[block,draw, fill=c1, minimum size=0.1cm, below=1.5cm of sum1, line width=\lw, label=above right:{\Huge$(N, N, 1)$}] (gOut) {$\text{GConv-1}$};
    
    
    \node[block,draw, fill=c3, below=1cm of gOut] (sum2) {\Huge Concatenate};
    \node[block,draw, fill=c3, below=1cm of sum2] (sum3) {\Huge Add};
    \node[block, draw, fill=c3, left=2cm of sum3, label=above:{\Huge$(3, N, 1)$}] (imgB1) {$\text{Conv-1}$};
    \node[block, draw, fill=c3, left=2cm of imgB1, label=above:{\Huge$(3, 3, 1)$}] (imgB2) {$\text{Conv-3}$};
    \node[block, draw, fill=c3, above left=1cm of imgB2] (imgBAvg) {\Huge $3\times3$ Avg. Pool \\(stride=2, \\repeat=$P\times$)};

    \draw[thick, solid, ->, line width=2mm, color=red] (img) -| (imgBAvg);
    \draw[thick, solid, ->, line width=2mm, color=red] (imgBAvg) |- (imgB2);
    \draw[thick, solid, ->, line width=2mm, color=red] (imgB2) -- (imgB1);
\draw[thick, solid, ->, line width=2mm, color=red] (imgB1) |- (sum3);
    
    
    \node[block,draw, fill=c3, right=2cm of sum2] (avg) {\Huge $3\times3$ Avg. Pool \\(stride=2)};
    
    \node[circle, draw, minimum size=1.5cm, fill=start, below=1cm of sum3] (y) {\quad};
    
    \draw[thick, ->, line width=\lw] (x.south) -- (xDot);
    
    \draw[thick, ->, line width=\lw] (xDot.south) -- (x11);
    \draw[thick, ->, line width=\lw] (xDot.south west) -| (x21.north);
    \draw[thick, ->, line width=\lw] (xDot.east) -| (x31.north);
    \draw[thick, ->, line width=\lw] (xDot.west) -| (x41.north);
    %\draw[thick, ->, line width=\lw] (xDot.south) -- (x51.north);
    
    \draw[thick, ->, line width=\lw] (x41.south) |- (sum1);
    \draw[thick, ->, line width=\lw] (dum0.south) -- (sum1);
    \draw[thick, ->, line width=\lw] (dum1.south) -- (sum1);
    \draw[thick, ->, line width=\lw] (dum2.south) |- (sum1);
    
    \draw[thick, ->, line width=\lw] (sum1) -- (gOut);
    \draw[thick, ->, line width=\lw] (gOut) -- (sum2);
    
    \draw[thick, --, line width=\lw] (x.east) -- (dummy1.center);
    \draw[thick, ->, line width=\lw] (dummy1.center) |- (avg);
    \draw[thick, ->, line width=\lw] (avg) -- (sum2);
    \draw[thick, ->, line width=\lw] (sum2) -- (sum3);
    \draw[thick, ->, line width=\lw] (sum3) -- (y.north);
    
    
 \end{tikzpicture}
}
